Application of a Theory and Simulation based Convective Boundary Mixing model for AGB Star Evolution and Nucleosynthesis

The $s$-process nucleosynthesis in Asymptotic Giant Branch (AGB) stars depends on the modeling of convective boundaries. We present models and s-process simulations that adopt a treatment of convective boundaries based on the results of hydrodynamic simulations and on the theory of mixing due to gravity waves in the vicinity of convective boundaries. Hydrodynamics simulations suggest the presence of convective boundary mixing (CBM) at the bottom of the thermal pulse-driven convective zone. Similarly, convection-induced mixing processes are proposed for the mixing below the convective envelope during third dredge-up where the 13C pocket for the s process in AGB stars forms. In this work we apply a CBM model motivated by simulations and theory to models with initial mass $M = 2$ and $M = 3M_\odot$, and with initial metal content Z = 0.01 and Z = 0.02. As reported previously, the He-intershell abundance of 12C and 16O are increased by CBM at the bottom of pulse-driven convection zone. This mixing is affecting the $^{22}Ne(\alpha,n)^{25}Mg$ activation and the s-process effciency in the 13C-pocket. In our model CBM at the bottom of the convective envelope during the third dredgeup represents gravity wave mixing. We take further into account that hydrodynamic simulations indicate a declining mixing efficiency already about a pressure scale height from the convective boundaries, compared to mixing-length theory. We obtain the formation of the 13C-pocket with a mass of $\approx 10^{-4}M_\odot$. The final $s$-process abundances are characterized by 0.36 < [s=Fe] < 0.78 and the heavy-to-light s-process ratio is 0.23 < [hs=ls] < 0.45. Finally, we compare our results with stellar observations, pre-solar grain measurements and previous work.

==> abia_data.dat <==
Name	   [M/H]	[Rb/M]		[Sr/M]		[Y/M]		[Zr/M]		[Ba/M]		[La/M]		[Ce/M]         [Nd/M]         [Sm/M]         Tc
AQAnd	   0.02 	0.3 		0.6 		0.7 		0.5 		0.1 		0.1  		99999	       0.3 	       0.0 	      No
AWCyg  	   0.0 		0.2 		0.4 		0.3 		0.5 		0.0 		0.3 		99999 	       99999 	       99999 	      Yes
ELAur      0.06 	0.4 		0.5 		0.7 		0.8 		0.2 		0.2 		0.1 	       0.2 	       99999 	      No
HKLyr  	   0.10 	0.2 		0.3 		0.8 		0.7 		0.8 		0.8 		99999 	       0.7 	       99999	      Yes
RXSct      0.05 	0.4 		0.4 		0.7 		0.8 		0.7 		0.7 		99999 	       0.8 	       99999 	      No
SSct  	   0.01 	0.5 		0.8 		0.7 		0.5 		0.2 		0.1 		99999 	       0.2 	       99999 	      Yes
SZSgr      0.04 	0.1 		0.4 		0.9 		0.8 		0.8 		0.9 		99999 	       0.9 	       99999	      Doubtful
TYOph      0.10 	0.2 		0.6 		0.7 		0.6 		0.6 		0.5 		99999 	       0.6 	       99999 	      Doubtful
UHya  	   0.05 	0.5 		0.8 		1.3 		1.1 		1.1	 	0.9 		0.6 	       99999 	       99999 	      Yes
UUAur      0.06 	0.4 		0.4 		0.6 		0.6 		0.3 		0.2 		99999 	       0.3 	       99999 	      No
UVAql      0.06 	0.6 		0.5 		0.7 		0.9 		0.6 		0.6 		99999 	       0.7 	       99999 	      Yes
UXDra      0.20 	0.0 		0.8 		0.8 		0.7 		0.7 		0.4 		99999 	       0.4 	       99999 	      Yes
VOph       0.0 		0.2 		0.2 		0.3 		0.4 		0.1 		0.1 		0.05 	       0.2 	       99999 	      99999
V460Cyg    0.04 	0.4 		0.5 		0.7 		0.8 		0.8 		0.7 		99999 	       0.8 	       99999 	      Yes
V781Sgr    0.10 	0.1 		0.5 		0.3 		0.3 		0.1 		0.2 		99999 	       0.1 	       99999 	      Yes
ZPsc       0.01 	0.6 		0.9 		1.0 		1.0 		1.0 		1.1 		0.6 	       0.9 	       0.8  	      Yes
LQCyg      0.25 	0.2 		99999 		0.8 		0.7 		0.4 		0.4 		99999 	       0.5 	       99999 	      No
WOri  	   0.05 	99999 		0.0 		0.3 		0.2 		0.3 		0.3 		99999 	       0.1 	       99999 	      No
SSVir      0.0 		99999 		0.0 		0.5 		0.4 		0.3 		0.4 		99999 	       0.3 	       99999 	      Doubtful
TTCyg      0.1 		99999 		99999 		1.2 		1.0 		0.8 		0.9 		99999 	       0.9 	       99999 	      Doubtful
UCam   	   0.09 	99999 		99999 		0.8 		0.5 		0.5 		0.5 		0.2 	       0.5 	       0.3 	      No
VXGem      0.15 	99999 		0.6 		0.5 		0.6 		0.8 		99999 		<1.0 	       99999 	       99999 	      Yes
VYUMa      0.1 		0.3 		0.5 		0.8 		1.1 		99999 		1.0 		99999 	       0.8 	       99999 	      Yes

==> model_properties_table2_df.txt <==
##### TP parameter ######
Initial mass 2.0
TP&DUP_lambda &t_TP[year]  &  T_FBOT[K]&  T_HES[k] &  T_HS[K]      &   T_CEB[K] &m_FBOT[Msun]& m_HTP[Msun]      & m_Dmax[Msun]       & Mstar
1 &0.00  & 0.00E+00  &  8.26&  8.15&  7.09    &  6.25 &  0.4452 &  0.4948       &  0.4961         &  1.978
2 &0.00  & 7.43E+05  &  8.36&  8.15&  7.14    &  6.31 &  0.4574 &  0.5056       &  0.5063         &  1.978
3 &0.00  & 1.15E+06  &  8.38&  8.16&  7.16    &  6.27 &  0.4677 &  0.5131       &  0.5138         &  1.978
4 &0.00  & 1.33E+06  &  8.37&  8.15&  7.17    &  6.33 &  0.4721 &  0.5165       &  0.5174         &  1.978
5 &0.00  & 1.50E+06  &  8.37&  7.75&  7.15    &  6.33 &  0.4758 &  0.5208       &  0.5215         &  1.977
6 &0.00  & 1.68E+06  &  8.41&  7.76&  7.16    &  6.33 &  0.4808 &  0.5261       &  0.5267         &  1.977
7 &0.00  & 1.86E+06  &  8.38&  7.78&  7.18    &  6.36 &  0.4873 &  0.5319       &  0.5324         &  1.977
8 &0.00  & 2.02E+06  &  8.43&  7.79&  7.25    &  6.37 &  0.4948 &  0.5381       &  0.5385         &  1.976
9 &0.00  & 2.18E+06  &  8.39&  7.79&  7.27    &  6.37 &  0.5029 &  0.5444       &  0.5447         &  1.975
10&0.00  & 2.33E+06  &  8.44&  7.79&  7.31    &  6.40 &  0.5114 &  0.5508       &  0.5511         &  1.974
11&0.00  & 2.47E+06  &  8.40&  7.80&  7.32    &  6.39 &  0.5198 &  0.5572       &  0.5574         &  1.972
12&0.00  & 2.60E+06  &  8.44&  7.80&  7.57    &  6.41 &  0.5280 &  0.5636       &  0.5636         &  1.970
13&0.13  & 2.72E+06  &  8.45&  7.79&  7.64    &  6.41 &  0.5362 &  0.5699       &  0.5693         &  1.967
14&0.26  & 2.83E+06  &  8.43&  7.81&  7.66    &  6.43 &  0.5437 &  0.5758       &  0.5742         &  1.964
15&0.42  & 2.94E+06  &  8.37&  8.11&  7.66    &  6.43 &  0.5504 &  0.5810       &  0.5783         &  1.960
16&0.55  & 3.04E+06  &  8.45&  8.13&  7.67    &  6.45 &  0.5561 &  0.5854       &  0.5815         &  1.954
17&0.66  & 3.14E+06  &  8.46&  8.13&  7.70    &  6.47 &  0.5608 &  0.5890       &  0.5841         &  1.947
18&0.75  & 3.24E+06  &  8.47&  7.93&  7.46    &  6.29 &  0.5647 &  0.5920       &  0.5862         &  1.937
19&0.82  & 3.34E+06  &  8.42&  8.13&  7.71    &  6.55 &  0.5679 &  0.5945       &  0.5877         &  1.925
20&0.88  & 3.43E+06  &  8.47&  8.13&  7.70    &  6.50 &  0.5704 &  0.5964       &  0.5887         &  1.876
21&0.91  & 3.52E+06  &  8.47&  8.12&  7.68    &  6.56 &  0.5723 &  0.5979       &  0.5896         &  1.795
22&0.88  & 3.61E+06  &  8.48&  8.12&  7.68    &  6.49 &  0.5739 &  0.5990       &  0.5907         &  1.682
23&0.75  & 3.70E+06  &  8.41&  8.12&  7.68    &  6.49 &  0.5759 &  0.6001       &  0.5931         &  1.522
24&0.46  & 3.78E+06  &  8.44&  0.00&  0.00    &  0.00 &  0.5800 &  0.6023       &  0.0000         &  1.233

Initial mass 2.0
TP&DUP_lambda &t_TP[year]  &  T_FBOT[K]&  T_HES[k] &  T_HS[K]      &   T_CEB[K] &m_FBOT[Msun]& m_HTP[Msun]      & m_Dmax[Msun]       & Mstar
1 &0.00  & 0.00E+00  &  8.17&  8.15&  7.16    &  6.28 &  0.4737 &  0.5145       &  0.5151         &  1.951
2 &0.00  & 3.19E+05  &  8.25&  8.17&  7.16    &  6.37 &  0.4796 &  0.5203       &  0.5209         &  1.951
3 &0.00  & 4.77E+05  &  8.34&  8.16&  7.21    &  6.27 &  0.4824 &  0.5233       &  0.5240         &  1.950
4 &0.00  & 6.11E+05  &  8.32&  8.07&  7.20    &  6.41 &  0.4854 &  0.5269       &  0.5275         &  1.950
5 &0.00  & 7.51E+05  &  8.39&  7.81&  7.22    &  6.39 &  0.4895 &  0.5315       &  0.5320         &  1.950
6 &0.00  & 8.94E+05  &  8.32&  7.82&  7.22    &  6.50 &  0.4949 &  0.5368       &  0.5372         &  1.949
7 &0.00  & 1.03E+06  &  8.30&  7.82&  7.29    &  6.50 &  0.5016 &  0.5425       &  0.5429         &  1.948
8 &0.00  & 1.17E+06  &  8.34&  7.83&  7.30    &  6.46 &  0.5091 &  0.5484       &  0.5487         &  1.947
9 &0.00  & 1.29E+06  &  8.29&  7.86&  7.37    &  6.45 &  0.5168 &  0.5544       &  0.5547         &  1.945
10&0.00  & 1.41E+06  &  8.32&  7.86&  7.36    &  6.49 &  0.5246 &  0.5604       &  0.5606         &  1.943
11&0.00  & 1.52E+06  &  8.27&  7.87&  7.44    &  6.49 &  0.5323 &  0.5664       &  0.5665         &  1.940
12&0.00  & 1.62E+06  &  8.27&  7.85&  7.56    &  6.61 &  0.5399 &  0.5724       &  0.5722         &  1.936
13&0.13  & 1.72E+06  &  8.33&  7.86&  7.73    &  6.62 &  0.5471 &  0.5782       &  0.5776         &  1.932
14&0.25  & 1.81E+06  &  8.28&  7.91&  7.72    &  6.91 &  0.5541 &  0.5837       &  0.5823         &  1.927
15&0.38  & 1.90E+06  &  8.30&  8.05&  7.74    &  7.12 &  0.5602 &  0.5886       &  0.5863         &  1.920
16&0.49  & 1.98E+06  &  8.30&  8.11&  7.72    &  7.39 &  0.5657 &  0.5929       &  0.5897         &  1.911
17&0.59  & 2.06E+06  &  8.30&  8.12&  7.74    &  7.47 &  0.5704 &  0.5965       &  0.5925         &  1.900
18&0.68  & 2.14E+06  &  8.26&  8.10&  7.69    &  7.58 &  0.5743 &  0.5997       &  0.5948         &  1.886
19&0.75  & 2.22E+06  &  8.26&  8.12&  7.69    &  7.63 &  0.5778 &  0.6023       &  0.5967         &  1.869
20&0.77  & 2.30E+06  &  8.27&  8.12&  7.71    &  7.58 &  0.5806 &  0.6045       &  0.5985         &  1.848
21&0.80  & 2.37E+06  &  8.30&  8.12&  7.72    &  7.64 &  0.5831 &  0.6064       &  0.6001         &  1.822
22&0.82  & 2.45E+06  &  8.25&  8.09&  7.68    &  7.62 &  0.5854 &  0.6082       &  0.6015         &  1.793
23&0.83  & 2.52E+06  &  8.24&  8.13&  7.71    &  7.63 &  0.5875 &  0.6097       &  0.6029         &  1.683
24&0.79  & 2.59E+06  &  8.28&  0.00&  0.00    &  0.00 &  0.5894 &  0.6113       &  0.0000         &  1.437

Initial mass 3.0
TP&DUP_lambda &t_TP[year]  &  T_FBOT[K]&  T_HES[k] &  T_HS[K]      &   T_CEB[K] &m_FBOT[Msun]& m_HTP[Msun]      & m_Dmax[Msun]       & Mstar
1 &0.00  & 0.00E+00  &  8.23&  8.20&  7.64    &  6.37 &  0.6192 &  0.6397       &  0.6393         &  2.973
2 &0.39  & 4.85E+04  &  8.25&  8.17&  7.65    &  6.54 &  0.6218 &  0.6421       &  0.6411         &  2.972
3 &0.59  & 9.69E+04  &  8.35&  8.16&  7.71    &  6.53 &  0.6243 &  0.6450       &  0.6428         &  2.970
4 &0.75  & 1.48E+05  &  8.38&  8.15&  7.71    &  6.63 &  0.6268 &  0.6477       &  0.6440         &  2.967
5 &0.91  & 2.03E+05  &  8.43&  8.14&  7.72    &  6.64 &  0.6293 &  0.6498       &  0.6445         &  2.963
6 &1.04  & 2.59E+05  &  8.32&  8.13&  7.67    &  6.75 &  0.6310 &  0.6512       &  0.6443         &  2.957
7 &1.08  & 3.18E+05  &  8.42&  8.13&  7.65    &  6.76 &  0.6319 &  0.6517       &  0.6437         &  2.909
8 &1.12  & 3.78E+05  &  8.48&  8.12&  7.61    &  6.82 &  0.6321 &  0.6517       &  0.6427         &  2.832
9 &1.18  & 4.40E+05  &  8.41&  8.11&  7.58    &  6.77 &  0.6318 &  0.6513       &  0.6411         &  2.731
10&1.17  & 5.02E+05  &  8.33&  8.11&  7.61    &  6.79 &  0.6308 &  0.6501       &  0.6395         &  2.601
11&1.20  & 5.65E+05  &  8.48&  8.11&  7.61    &  6.79 &  0.6297 &  0.6489       &  0.6376         &  2.426
12&1.18  & 6.29E+05  &  8.46&  8.10&  7.65    &  6.78 &  0.6280 &  0.6474       &  0.6358         &  2.168
13&1.23  & 6.93E+05  &  8.44&  0.00&  0.00    &  0.00 &  0.6265 &  0.6458       &  0.0000         &  1.713

Initial mass 3.0
TP&DUP_lambda &t_TP[year]  &  T_FBOT[K]&  T_HES[k] &  T_HS[K]      &   T_CEB[K] &m_FBOT[Msun]& m_HTP[Msun]      & m_Dmax[Msun]       & Mstar
1 &0.00  & 0.00E+00  &  8.18&  8.17&  7.21    &  6.32 &  0.5644 &  0.5879       &  0.5888         &  2.978
2 &0.00  & 5.72E+04  &  8.36&  8.19&  7.27    &  6.51 &  0.5645 &  0.5903       &  0.5906         &  2.978
3 &0.00  & 1.22E+05  &  8.36&  8.19&  7.35    &  6.45 &  0.5670 &  0.5936       &  0.5937         &  2.978
4 &0.10  & 1.89E+05  &  8.41&  8.18&  7.57    &  6.61 &  0.5706 &  0.5977       &  0.5974         &  2.977
5 &0.18  & 2.57E+05  &  8.39&  8.15&  7.59    &  6.53 &  0.5751 &  0.6021       &  0.6015         &  2.976
6 &0.31  & 3.25E+05  &  8.42&  8.11&  7.67    &  6.62 &  0.5803 &  0.6067       &  0.6052         &  2.974
7 &0.46  & 3.93E+05  &  8.45&  8.14&  7.68    &  6.56 &  0.5853 &  0.6109       &  0.6084         &  2.972
8 &0.60  & 4.59E+05  &  8.45&  8.14&  7.72    &  6.55 &  0.5899 &  0.6145       &  0.6109         &  2.969
9 &0.73  & 5.25E+05  &  8.44&  8.14&  7.71    &  6.64 &  0.5937 &  0.6174       &  0.6127         &  2.966
10&0.83  & 5.91E+05  &  8.46&  8.13&  7.71    &  6.64 &  0.5967 &  0.6196       &  0.6139         &  2.962
11&0.89  & 6.58E+05  &  8.36&  8.14&  7.68    &  6.73 &  0.5990 &  0.6213       &  0.6147         &  2.956
12&0.96  & 7.24E+05  &  8.41&  8.13&  7.70    &  6.66 &  0.6006 &  0.6225       &  0.6150         &  2.950
13&1.02  & 7.92E+05  &  8.24&  7.76&  7.34    &  6.30 &  0.6017 &  0.6233       &  0.6148         &  2.943
14&1.04  & 8.60E+05  &  8.48&  7.51&  7.00    &  6.08 &  0.6021 &  0.6236       &  0.6145         &  2.935
15&1.08  & 9.29E+05  &  8.35&  8.12&  7.68    &  6.73 &  0.6022 &  0.6235       &  0.6138         &  2.877
16&1.09  & 9.98E+05  &  8.49&  8.11&  7.63    &  6.99 &  0.6019 &  0.6233       &  0.6129         &  2.787
17&1.11  & 1.07E+06  &  8.21&  8.09&  7.66    &  7.70 &  0.6014 &  0.6229       &  0.6119         &  2.672
18&1.09  & 1.14E+06  &  8.21&  8.09&  7.66    &  7.65 &  0.6006 &  0.6219       &  0.6109         &  2.531
19&1.10  & 1.21E+06  &  8.19&  8.10&  7.68    &  7.64 &  0.5999 &  0.6212       &  0.6099         &  2.349
20&1.06  & 1.28E+06  &  8.15&  8.11&  7.72    &  7.54 &  0.5991 &  0.6203       &  0.6092         &  2.103
21&1.19  & 1.35E+06  &  8.08&  0.00&  0.00    &  0.00 &  0.5985 &  0.6197       &  0.0000         &  1.721


==> model_properties_table_df.txt <==
M_ini[Msun] &  m_c[Msun] & LogL[Lsun] & R[Rsun]  & N_TP   &N_DT& t_TP[1e6yrs]&M_DUPmax[1e-2Msun]&M_tot_mDUP[1e-2Msun]&  t_ip[yr]   & Mtotlost[Msun]  & M_core_final[Msun] & M_env_final[Msun] & T_maxCEB[K] & T_maxPDCZ[K] & M_max_TP  &  logLHe_max   & logL_max
2.00   & 0.495  & 3.47 & 169&  24    &  12 &  1.265E+03 &  0.8       &  6.348         &  164516  & 1.38       & 0.60          & 0.15         &  6.756  &  8.476  &  0.022  &  7.76  &  4.31
2.00   & 0.515  & 3.59 & 229&  24    &  12 &  1.357E+03 &  0.7       &  5.563         &  112625  & 1.34       & 0.61          & 0.27         &  7.849  &  8.394  &  0.022  &  7.80  &  4.12
3.00   & 0.640  & 3.97 & 308&  13    &  12 &  4.092E+02 &  1.2       &  9.324         &  57740  & 2.33       & 0.64          & 0.05         &  7.611  &  8.480  &  0.019  &  8.29  &  4.28
3.00   & 0.588  & 3.89 & 302&  21    &  18 &  4.798E+02 &  1.3       &  12.983         &  67556  & 2.36       & 0.61          & 0.08         &  7.885  &  8.487  &  0.021  &  8.33  &  4.39


==> zamora_data.dat <==
Name	   [Rb/M]	   [Sr/M]	   [Y/M]	   [Zr/M]	   [Ba/M]	   [La/M]	   [Nd/M]	   [Sm/M]         [ls/M]        [hs/M]        [hs/ls]        [s/M]        [M/H]
HIP62944   -0.09 	   -0.02 	   -0.17 	   -0.41 	   -0.29 	   -0.02 	   -0.12 	   0.07 	  -0.20 	0.09 	      0.11 	     -0.15	  0.12
HIP69089   -0.13 	   0.05 	   0.16 	   -0.12 	   0.00 	   0.07 	   0.07 	   0.06 	  0.03 		0.05 	      0.02 	     0.04	  -0.17
HIP74826   0.01 	   -0.02 	   0.02 	   0.01 	   0.08 	   -0.04	   0.00 	   -0.01 	  0.00 		0.01 	      0.00 	     0.01	  -0.30
HIP82184   -0.01 	   0.00 	   -0.07 	   -0.14 	   0.08 	   0.15 	   -0.10	   0.00 	  -0.07 	0.03 	      0.10 	     -0.02	  -0.15
HIP84266   -0.04 	   0.00 	   -0.21 	   -0.11 	   -0.07 	   0.22 	   0.05 	   0.14 	  -0.11 	0.09 	      0.19 	     -0.01	  -0.10
HIP85750   -0.05 	   0.76 	   0.97 	   0.59 	   1.56 	   1.65 	   1.53 	   1.27 	  0.77 		1.45 	      0.68 	     1.11	  -0.48
HIP86927   0.18 	   0.00 	   -0.01	   0.31 	   0.20 	   0.32 	   0.40 	   0.19 	  0.10 		0.28 	      0.18 	     0.19	  -0.05
HIP87603   0.05 	   0.12 	   0.11 	   -0.07 	   0.45 	   0.52 	   0.12 	   0.11 	  0.05 		0.30 	      0.25 	     0.18	  -0.52
HIP88887   -0.07 	   -0.13 	   -0.02 	   -0.20 	   -0.18 	   -0.11 	   -0.11 	   -0.12 	  -0.12 	-0.13 	      -0.01 	     -0.12	  -0.09
HIP36623   0.10 	   0.95 	   1.31 	   1.13 	   1.72 	   1.64 	   1.72 	   0.56 	  1.13 		1.41 	      0.28 	     1.27	  -0.27
HIP39118   0.30 	   0.22 	   0.68 	   0.70 	   0.49 	   0.46 	   0.64 	   0.58 	  0.53 		0.54 	      0.01 	     0.54	  -0.29
HIP98223   9 		   0.67 	   1.13 	   1.00 	   1.25 	   9 		   1.44 	   1.18 	  0.93 		1.29 	      0.36 	     1.11	  -0.79
HIP35810   9 		   0.26 	   0.27 	   0.29 	   0.78 	   0.55 	   0.83 	   0.17 	  0.27 		0.58 	      0.31 	     0.43	  -0.38
HIP44812   9 		   -0.07 	   0.03 	   -0.26 	   -0.04 	   0.13 	   9 		   0.12 	  -0.10 	0.07 	      0.17 	     -0.01	  -0.03
HIP53832   9 	   	   0.85 	   1.06 	   0.78 	   1.65 	   9 	   	   1.42 	   1.36 	  0.90 		1.62 	      0.72 	     1.26	  -0.77
HIP58786   9 		   0.09 	   -0.06 	   -0.30 	   0.02 	   -0.01 	   9 		   -0.01 	  -0.09 	0.00 	      0.09 	     -0.04	  -0.23
HIP94049   9 		   9 		   0.02 	   9 		   -0.05 	   9 		   9 		   9 		  0.02 		-0.05 	      -0.07 	     -0.01	  -0.62
HIP95422   9 		   9 		   -0.04 	   9 		   0.11 	   9 		   9 		   9 		  -0.04 	0.11 	      0.15 	     0.04	  -0.26
HIP113150  9 		   9 		   -0.03 	   -0.02 	   0.00 	   9 		   9 		   -0.04 	  -0.02 	-0.02 	      0.00 	     -0.02	  -0.47
HIP91929   9 		   9 		   -0.01 	   0.01 	   -0.02 	   9 		   9 		   9 		  0.00 		-0.02	      -0.02 	     -0.01	  0.00 
HIP108205  9 		   9 		   0.59 	   9 		   0.73 	   9 		   9 		   9 		  0.59 		0.73 	      0.14 	     0.66	  0.00
HIP109158  9 		   9 		   0.81		   9 		   0.85 	   9 		   9 		   9 		  0.81 		0.85 	      0.04 	     0.83	  -0.02

